Proportional Selection in Networks

We address the problem of selecting $k$ representative nodes from a network, aiming to achieve two objectives: identifying the most influential nodes and ensuring the selection proportionally reflects the network's diversity. We propose two approaches to accomplish this, analyze them theoretically, and demonstrate their effectiveness through a series of experiments.

==> data/katz_rules_max_conf.dat <==
#x topk mes bos close abs
1 1.0 1.0 1.0 1.0 1.0
2 2.0 1.0 1.0 1.0 1.0
3 3.0 1.0 1.0 1.0 1.0
4 3.0 1.0 1.0 1.0 1.0
5 3.0 1.0 1.0 1.0 1.0
6 3.0 1.0 2.0 1.0 1.0
7 3.0 2.0 1.0 1.0 1.0
8 3.0 1.0 1.0 2.0 1.0
9 4.0 1.0 1.0 2.0 1.0
10 5.0 2.0 2.0 2.0 2.0
11 6.0 2.0 2.0 2.0 2.0
12 7.0 2.0 2.0 2.0 2.0
13 8.0 2.0 2.0 2.0 2.0
14 8.0 2.0 3.0 2.0 2.0
15 8.0 3.0 2.0 2.0 2.0
16 8.0 3.0 3.0 3.0 2.0
17 8.0 3.0 3.0 3.0 2.0
18 8.0 3.0 3.0 3.0 2.0
19 8.0 3.0 3.0 3.0 3.0
20 8.0 3.0 3.0 3.0 3.0
21 8.0 3.0 4.0 3.0 3.0
22 8.0 3.0 4.0 3.0 3.0
23 8.0 3.0 4.0 4.0 3.0
24 8.0 3.0 3.0 4.0 3.0
25 8.0 3.0 3.0 4.0 3.0
26 8.0 3.0 3.0 4.0 3.0
27 8.0 4.0 4.0 4.0 4.0
28 9.0 4.0 4.0 4.0 4.0
29 10.0 4.0 4.0 4.0 4.0
30 10.0 4.0 4.0 4.0 4.0
31 10.0 4.0 4.0 4.0 4.0
32 10.0 4.0 4.0 5.0 4.0
33 10.0 4.0 4.0 5.0 4.0
34 10.0 4.0 4.0 5.0 4.0
35 10.0 4.0 4.0 6.0 5.0
36 10.0 4.0 4.0 6.0 5.0
37 11.0 4.0 5.0 6.0 5.0
38 11.0 5.0 5.0 6.0 5.0
39 11.0 5.0 6.0 7.0 5.0
40 11.0 5.0 5.0 7.0 5.0
41 11.0 6.0 6.0 7.0 5.0
42 11.0 6.0 6.0 7.0 5.0
43 11.0 6.0 6.0 7.0 5.0
44 11.0 6.0 6.0 8.0 5.0
45 11.0 6.0 7.0 8.0 6.0
46 11.0 7.0 7.0 8.0 6.0
47 11.0 7.0 7.0 8.0 6.0
48 11.0 7.0 8.0 8.0 6.0
49 11.0 7.0 7.0 8.0 7.0


==> data/polblogs_ic_spread_2_katz_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 57.472 0.749 57.231 0.625 53.883 0.702 55.81 0.644 15.363 0.856 46.931 1.466 22.477 0.554
0.7 58.659 0.768 58.58 0.729 54.221 0.774 56.744 0.701 13.806 0.566 45.624 1.479 23.441 0.616
0.5 59.555 0.883 63.264 0.899 59.045 0.749 61.466 0.841 15.573 0.752 37.345 2.058 25.737 0.757
0.3 65.985 0.903 70.552 0.916 65.08 1.01 68.651 0.881 15.832 0.839 39.097 3.006 29.852 0.863
0.1 75.114 1.049 81.326 0.975 75.254 1.132 79.107 0.877 16.243 0.829 49.111 3.92 34.33 0.821


==> data/polblogs_ic_spread_2_katz_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 80.251 0.521 81.736 0.626 77.074 0.635 78.624 0.702 29.537 0.999 64.272 2.387 42.654 0.691
0.7 82.765 0.628 84.953 0.725 79.599 0.719 81.658 0.924 29.081 0.925 73.199 0.965 43.572 0.703
0.5 86.362 0.788 92.404 0.929 86.802 0.89 88.912 0.831 29.399 0.988 78.879 1.129 46.331 0.938
0.3 95.441 1.338 102.38 1.004 96.13 0.93 98.616 0.919 29.756 1.097 89.908 1.235 49.618 0.872
0.1 106.596 1.423 118.534 1.03 110.492 0.977 113.549 0.946 32.198 1.344 106.147 1.311 56.256 1.067


==> data/polblogs_ic_spread_2_pr_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 57.396 0.856 55.999 0.712 51.95 0.809 55.81 0.644 15.363 0.856 46.931 1.466 22.477 0.554
0.7 58.148 0.719 58.228 0.761 53.563 0.819 56.744 0.701 13.806 0.566 45.624 1.479 23.441 0.616
0.5 63.203 0.788 62.805 0.803 56.851 0.911 61.466 0.841 15.573 0.752 37.345 2.058 25.737 0.757
0.3 70.597 0.927 69.673 0.98 63.288 0.932 68.651 0.881 15.832 0.839 39.097 3.006 29.852 0.863
0.1 81.124 0.939 81.453 0.998 72.876 0.881 79.107 0.877 16.243 0.829 49.111 3.92 34.33 0.821


==> data/polblogs_ic_spread_2_pr_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 79.748 0.685 80.631 0.652 74.869 0.59 78.624 0.702 29.537 0.999 64.272 2.387 42.654 0.691
0.7 84.29 0.714 83.584 0.754 77.631 0.622 81.658 0.924 29.081 0.925 73.199 0.965 43.572 0.703
0.5 91.117 0.907 91.537 0.733 84.468 0.838 88.912 0.831 29.399 0.988 78.879 1.129 46.331 0.938
0.3 101.154 0.987 101.678 0.902 94.065 1.043 98.616 0.919 29.756 1.097 89.908 1.235 49.618 0.872
0.1 117.064 0.868 116.706 1.079 108.994 1.181 113.549 0.946 32.198 1.344 106.147 1.311 56.256 1.067


==> data/polblogs_katz_utilities_katz_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 280.526 7.966 273.414 7.635 224.633 8.016 262.941 7.314 30.568 3.147 193.256 7.216 54.185 2.857
0.7 285.528 7.981 266.68 7.591 215.952 7.206 254.896 9.714 24.655 2.016 176.565 5.685 54.416 2.24
0.5 293.506 8.027 265.674 8.222 221.445 7.946 255.915 11.545 29.38 2.652 119.009 7.41 59.543 2.328
0.3 306.856 8.655 283.044 10.724 238.825 9.105 273.175 13.457 30.024 2.72 126.645 15.081 69.444 2.815
0.1 301.475 4.317 281.577 5.58 241.986 5.032 265.307 6.872 26.95 1.995 148.011 17.086 72.056 1.753


==> data/polblogs_katz_utilities_katz_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 477.973 13.281 462.761 12.077 360.206 13.684 428.14 11.07 60.239 3.971 273.34 19.177 109.799 4.534
0.7 487.415 13.624 449.698 12.89 349.875 12.611 408.971 12.66 56.067 3.382 313.015 13.05 108.214 4.485
0.5 502.449 14.208 450.086 14.445 359.561 12.936 410.825 15.358 55.905 4.259 324.147 13.034 110.191 4.335
0.3 528.466 16.096 483.14 18.635 388.547 15.609 440.456 19.265 57.102 4.3 367.979 16.465 118.291 5.051
0.1 511.777 7.47 479.97 10.012 391.592 7.944 426.625 10.032 56.617 3.994 374.96 9.78 119.099 2.908


==> data/polblogs_katz_utilities_pr_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 273.468 8.125 262.827 7.102 211.248 7.88 262.941 7.314 30.568 3.147 193.256 7.216 54.185 2.857
0.7 264.917 8.966 260.325 8.007 207.823 6.843 254.896 9.714 24.655 2.016 176.565 5.685 54.416 2.24
0.5 259.263 10.718 260.446 9.456 208.501 6.682 255.915 11.545 29.38 2.652 119.009 7.41 59.543 2.328
0.3 276.372 12.814 277.79 11.824 225.634 9.316 273.175 13.457 30.024 2.72 126.645 15.081 69.444 2.815
0.1 271.867 6.064 270.92 5.816 221.811 5.534 265.307 6.872 26.95 1.995 148.011 17.086 72.056 1.753


==> data/polblogs_katz_utilities_pr_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 436.78 11.839 438.257 12.151 343.737 11.906 428.14 11.07 60.239 3.971 273.34 19.177 109.799 4.534
0.7 432.878 14.59 428.759 13.484 340.711 11.868 408.971 12.66 56.067 3.382 313.015 13.05 108.214 4.485
0.5 435.632 17.094 432.039 15.671 345.815 13.324 410.825 15.358 55.905 4.259 324.147 13.034 110.191 4.335
0.3 467.541 21.231 464.083 19.774 374.257 16.306 440.456 19.265 57.102 4.3 367.979 16.465 118.291 5.051
0.1 447.262 11.117 452.51 10.156 370.591 8.669 426.625 10.032 56.617 3.994 374.96 9.78 119.099 2.908


==> data/polblogs_pr_utilities_katz_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 490.976 3.28 493.765 3.229 439.353 2.867 479.923 3.816 35.096 4.731 312.978 12.841 126.853 8.073
0.7 504.749 5.798 518.482 5.422 457.435 8.396 509.191 6.248 27.427 2.658 303.831 12.781 136.071 6.194
0.5 498.897 5.676 546.917 5.561 493.036 8.786 549.549 7.012 35.426 3.636 206.374 17.122 153.604 4.942
0.3 530.23 6.465 569.7 5.602 512.277 7.689 584.781 6.242 36.385 4.263 216.638 26.213 169.967 3.811
0.1 532.147 3.742 589.511 3.734 537.79 5.039 616.978 3.684 32.501 3.241 270.489 33.818 184.972 3.046


==> data/polblogs_pr_utilities_katz_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 721.703 3.792 736.106 3.793 651.553 8.363 700.349 3.961 66.107 5.939 407.289 26.356 207.919 9.152
0.7 745.722 6.31 790.931 7.742 703.929 7.854 750.722 8.023 67.329 5.412 506.768 12.192 229.994 8.766
0.5 757.579 8.777 849.509 7.835 765.872 6.898 807.63 7.836 68.416 5.9 558.23 12.16 253.224 6.841
0.3 822.674 19.037 906.278 7.826 810.28 7.057 867.507 8.756 72.178 6.589 647.568 14.056 271.392 5.865
0.1 796.325 12.287 949.833 5.092 857.8 5.438 928.468 5.399 74.916 6.96 713.947 12.589 292.159 4.054


==> data/polblogs_pr_utilities_pr_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 499.471 2.83 496.805 3.034 435.522 2.2 479.923 3.816 35.096 4.731 312.978 12.841 126.853 8.073
0.7 529.527 5.98 526.34 5.859 464.781 5.732 509.191 6.248 27.427 2.658 303.831 12.781 136.071 6.194
0.5 566.029 6.069 561.826 5.73 497.517 6.862 549.549 7.012 35.426 3.636 206.374 17.122 153.604 4.942
0.3 600.15 5.221 595.855 5.222 527.201 5.392 584.781 6.242 36.385 4.263 216.638 26.213 169.967 3.811
0.1 630.667 3.194 628.56 3.387 555.139 5.214 616.978 3.684 32.501 3.241 270.489 33.818 184.972 3.046


==> data/polblogs_pr_utilities_pr_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err
0.9 757.546 3.453 753.198 3.534 650.009 7.057 700.349 3.961 66.107 5.939 407.289 26.356 207.919 9.152
0.7 811.756 7.629 804.183 7.845 700.925 7.659 750.722 8.023 67.329 5.412 506.768 12.192 229.994 8.766
0.5 871.392 7.371 866.685 7.586 759.304 7.182 807.63 7.836 68.416 5.9 558.23 12.16 253.224 6.841
0.3 931.791 8.099 926.636 8.063 816.912 7.286 867.507 8.756 72.178 6.589 647.568 14.056 271.392 5.865
0.1 988.435 5.14 977.292 5.011 873.057 4.969 928.468 5.399 74.916 6.96 713.947 12.589 292.159 4.054


==> data/polblogs_proportion_katz_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err voters voters_err
0.9 0.0 0.0 0.005 0.004 0.086 0.014 0.019 0.008 0.101 0.018 0.008 0.006 0.147 0.022 0.092 0.002
0.7 0.0 0.0 0.114 0.012 0.226 0.019 0.174 0.017 0.213 0.024 0.099 0.02 0.278 0.021 0.23 0.002
0.5 0.0 0.0 0.234 0.013 0.333 0.023 0.315 0.023 0.309 0.027 0.32 0.041 0.384 0.021 0.335 0.002
0.3 0.126 0.03 0.352 0.013 0.401 0.017 0.398 0.025 0.402 0.029 0.406 0.053 0.428 0.018 0.412 0.002
0.1 0.418 0.065 0.452 0.01 0.453 0.012 0.483 0.024 0.463 0.031 0.419 0.046 0.472 0.017 0.474 0.002


==> data/polblogs_proportion_katz_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err voters voters_err
0.9 0.0 0.0 0.013 0.004 0.09 0.011 0.028 0.007 0.082 0.012 0.026 0.008 0.136 0.014 0.092 0.002
0.7 0.0 0.0 0.121 0.009 0.22 0.014 0.165 0.01 0.234 0.018 0.121 0.013 0.267 0.015 0.23 0.002
0.5 0.017 0.007 0.246 0.009 0.297 0.014 0.282 0.013 0.344 0.021 0.241 0.015 0.36 0.013 0.335 0.002
0.3 0.105 0.019 0.354 0.01 0.375 0.013 0.38 0.019 0.422 0.021 0.349 0.014 0.417 0.012 0.412 0.002
0.1 0.36 0.06 0.457 0.007 0.456 0.009 0.468 0.024 0.471 0.023 0.466 0.013 0.474 0.008 0.474 0.002


==> data/polblogs_proportion_pr_10.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err voters voters_err
0.9 0.004 0.004 0.001 0.002 0.058 0.015 0.019 0.008 0.101 0.018 0.008 0.006 0.147 0.022 0.092 0.002
0.7 0.116 0.018 0.113 0.013 0.182 0.02 0.174 0.017 0.213 0.024 0.099 0.02 0.278 0.021 0.23 0.002
0.5 0.284 0.023 0.255 0.015 0.305 0.022 0.315 0.023 0.309 0.027 0.32 0.041 0.384 0.021 0.335 0.002
0.3 0.379 0.024 0.368 0.014 0.388 0.024 0.398 0.025 0.402 0.029 0.406 0.053 0.428 0.018 0.412 0.002
0.1 0.443 0.016 0.45 0.011 0.469 0.028 0.483 0.024 0.463 0.031 0.419 0.046 0.472 0.017 0.474 0.002


==> data/polblogs_proportion_pr_20.dat <==
#x Top Top_err MES MES_err BOS BOS_err Absorb Absorb_err Random Random_err TIM+ TIM+_err Closeness Closeness_err voters voters_err
0.9 0.012 0.005 0.012 0.005 0.075 0.013 0.028 0.007 0.082 0.012 0.026 0.008 0.136 0.014 0.092 0.002
0.7 0.121 0.014 0.132 0.011 0.188 0.014 0.165 0.01 0.234 0.018 0.121 0.013 0.267 0.015 0.23 0.002
0.5 0.254 0.022 0.254 0.013 0.29 0.019 0.282 0.013 0.344 0.021 0.241 0.015 0.36 0.013 0.335 0.002
0.3 0.355 0.025 0.361 0.016 0.378 0.023 0.38 0.019 0.422 0.021 0.349 0.014 0.417 0.012 0.412 0.002
0.1 0.455 0.033 0.454 0.017 0.461 0.026 0.468 0.024 0.471 0.023 0.466 0.013 0.474 0.008 0.474 0.002


==> data/pr_rules_max_conf.dat <==
#x topk mes bos close abs
1 1.0 1.0 1.0 1.0 1.0
2 1.0 1.0 1.0 1.0 1.0
3 2.0 1.0 1.0 1.0 1.0
4 2.0 1.0 1.0 1.0 1.0
5 2.0 2.0 1.0 1.0 1.0
6 2.0 1.0 1.0 1.0 1.0
7 2.0 2.0 1.0 1.0 1.0
8 3.0 1.0 1.0 2.0 1.0
9 3.0 1.0 1.0 2.0 1.0
10 3.0 2.0 2.0 2.0 2.0
11 3.0 2.0 2.0 2.0 2.0
12 3.0 2.0 2.0 2.0 2.0
13 3.0 2.0 2.0 2.0 2.0
14 3.0 2.0 2.0 2.0 2.0
15 3.0 2.0 2.0 2.0 2.0
16 4.0 2.0 2.0 3.0 2.0
17 4.0 2.0 2.0 3.0 2.0
18 4.0 2.0 3.0 3.0 2.0
19 4.0 3.0 3.0 3.0 3.0
20 4.0 3.0 3.0 3.0 3.0
21 4.0 3.0 3.0 3.0 3.0
22 5.0 4.0 4.0 3.0 3.0
23 5.0 4.0 4.0 4.0 3.0
24 6.0 4.0 3.0 4.0 3.0
25 6.0 3.0 3.0 4.0 3.0
26 6.0 3.0 3.0 4.0 3.0
27 6.0 4.0 4.0 4.0 4.0
28 6.0 4.0 4.0 4.0 4.0
29 7.0 5.0 4.0 4.0 4.0
30 7.0 5.0 4.0 4.0 4.0
31 8.0 4.0 4.0 4.0 4.0
32 8.0 4.0 4.0 5.0 4.0
33 8.0 4.0 5.0 5.0 4.0
34 8.0 4.0 5.0 5.0 4.0
35 8.0 5.0 5.0 6.0 5.0
36 8.0 6.0 6.0 6.0 5.0
37 8.0 5.0 5.0 6.0 5.0
38 8.0 5.0 5.0 6.0 5.0
39 8.0 5.0 5.0 7.0 5.0
40 8.0 5.0 5.0 7.0 5.0
41 8.0 5.0 5.0 7.0 5.0
42 8.0 5.0 5.0 7.0 5.0
43 8.0 6.0 6.0 7.0 5.0
44 8.0 6.0 6.0 8.0 5.0
45 8.0 7.0 6.0 8.0 6.0
46 8.0 6.0 6.0 8.0 6.0
47 8.0 6.0 6.0 8.0 6.0
48 8.0 6.0 6.0 8.0 6.0
49 8.0 6.0 6.0 8.0 7.0


==> data/runtime_rnd_graph_k_dist.dat <==
#x topk topk_err mes mes_err bos bos_err baseline baseline_err
10 1.17 0.004 1.577 0.014 1.994 0.006 4.898 0.782
15 1.174 0.003 1.718 0.02 2.154 0.007 8.702 0.608
20 1.165 0.004 1.837 0.024 2.298 0.01 14.517 1.419
25 1.17 0.003 1.959 0.033 2.462 0.011 24.707 1.645


==> data/runtime_rnd_graph_k_katz.dat <==
#x topk topk_err mes mes_err bos bos_err
10 0.934 0.003 1.438 0.025 2.032 0.009 2.7 0.059
15 0.937 0.003 1.608 0.037 2.292 0.014 3.715 0.028
20 0.93 0.003 1.702 0.043 2.493 0.016 4.714 0.072
25 0.932 0.003 1.865 0.044 2.662 0.014 5.95 0.046


==> data/runtime_rnd_graph_k_pr.dat <==
#x topk topk_err mes mes_err bos bos_err baseline baseline_err
10 0.887 0.003 1.124 0.013 1.428 0.008 2.689 0.062
15 0.888 0.003 1.184 0.019 1.585 0.009 3.708 0.026
20 0.884 0.003 1.246 0.022 1.679 0.011 4.687 0.068
25 0.885 0.003 1.311 0.021 1.766 0.013 5.904 0.055


==> data/runtime_rnd_graph_n_dist.dat <==
#x topk topk_err mes mes_err bos bos_err baseline baseline_err
250 0.28 0.001 0.37 0.005 0.484 0.002 0.367 0.015
500 1.151 0.003 1.554 0.015 1.958 0.006 2.242 0.158
750 2.66 0.009 3.502 0.026 4.454 0.015 7.266 0.68
1000 4.781 0.011 6.261 0.034 7.975 0.016 20.348 1.649


==> data/runtime_rnd_graph_n_katz.dat <==
#x topk topk_err mes mes_err bos bos_err baseline baseline_err
250 0.234 0.006 0.327 0.008 0.5 0.003 0.174 0.001
500 0.913 0.003 1.396 0.024 1.986 0.009 1.82 0.017
750 2.112 0.007 3.299 0.034 4.527 0.02 7.999 0.178
1000 3.748 0.007 5.936 0.061 8.063 0.026 21.17 0.14


==> data/runtime_rnd_graph_n_pr.dat <==
#x topk topk_err mes mes_err bos bos_err baseline baseline_err
250 0.22 0.001 0.27 0.004 0.361 0.002 0.164 0.001
500 0.87 0.002 1.108 0.014 1.415 0.008 1.797 0.016
750 1.972 0.006 2.544 0.019 3.142 0.02 8.026 0.159
1000 3.538 0.007 4.578 0.034 5.602 0.029 20.914 0.174

